Consistency of Online Random Forests

As a testament to their success, the theory of random forests has long been outpaced by their application in practice. In this paper, we take a step towards narrowing this gap by providing a consistency result for online random forests.

==> split-selection.tikz <==
\begin{tikzpicture}
  [level distance=15,
  norm/.style={fill=black!75, circle},
  emph/.style={fill=red, circle, edge from parent/.style={red,draw}},
  candidate child/.style={edge from parent/.style={thin, dashed, draw, red}},
  candidate leaf/.style={red,circle,draw},
  invis/.style={edge from parent/.style={draw=none}}
  ]

  \def\classhistogram[#1][#2][#3]{%
    % args:
    % 1 = reference node
    % 2 = red scale [0, 1]
    % 3 = blue scale [0, 1]
    \node (leftcorner) at ($(#1.west) + (0, -0.7)$) {};

    \draw[fill=red]
    let \p9 = ($(#1.east) - (#1.west)$),
        \p1 = ($(#1.west) + (0, -0.7)$),
        \p2 = ($(\p1) + (\x9 * 1/5, 0)$),
        \p3 = ($(\p1) + (\x9 * 2/5, 0)$),
        \p4 = ($(\p1) + (\x9 * 3/5, 0)$),
        \p5 = ($(\p1) + (\x9 * 4/5, 0)$),
        \p6 = ($(\p1) + (\x9 * 5/5, 0)$)
    in
    (\p1) -- (\p6)
    (\p2) -- ($(\x2, \y1 + 10*#2)$) -- ($(\x3, \y1 + 10*#2)$) -- (\p3);
    \draw[fill=blue]
    let \p9 = ($(#1.east) - (#1.west)$),
        \p1 = ($(#1.west) + (0, -0.7)$),
        \p2 = ($(\p1) + (\x9 * 3/5, 0)$),
        \p3 = ($(\p1) + (\x9 * 4/5, 0)$),
        \p6 = ($(\p1) + (\x9 * 5/5, 0)$)
    in
    (\p1) -- (\p6)
    (\p2) -- ($(\x2, \y1 + 10*#3)$) -- ($(\x3, \y1 + 10*#3)$) -- (\p3);

    \fill[red] (leftcorner) ++ (0.1,-0.15) circle (0.05);
    \fill[blue] (leftcorner) ++ (0.2,-0.2) rectangle ++ (0.1, 0.1);
  }

  \def\redspot[#1]{\fill[red] (boxleft) ++ (#1) circle (0.05)}
  \def\bluespot[#1]{\fill[blue] (boxleft) ++ (#1) rectangle ++ (0.1, 0.1)}

  \def\treesplitbox[#1][#2][#3][#4][#5][#6]{
    % 1 = position
    % 2 = split line for box
    % 3 = red proportion left leaf
    % 4 = blue proportion left leaf
    % 5 = red proportion for right leaf
    % 6 = blue proportion for right leaf

    % tree fragment
    \node [norm] at (#1) {}
    child { node [emph] {}
      child [candidate child] { node (leftleaf) [candidate leaf] {}}
      child [candidate child] { node (rightleaf) [candidate leaf] {}}
    }
    child [invis] {};

    % class histograms
    \classhistogram[leftleaf][#3][#4];
    \classhistogram[rightleaf][#5][#6];

    % box with split line
    \draw let \p1 = ($(rightleaf.east)-(leftleaf.west)$) in 
    (leftleaf.west)
    ++ (0,-1) node (boxleft) {}
    -- ++ (\p1)
    -- ++ (0, -1.5)
    -- ++ (-\p1)
    -- ++ (0, 1.5)
    (boxleft) ++ #2;

    % data 
    \redspot[1,-1];
    \redspot[1.25,-1.1];
    \redspot[1.5,-0.8];
    \redspot[0.8,-0.5];
    \redspot[0.4,-1];

    \bluespot[1.1,-0.5];
    \bluespot[1.5,-0.2];
    \bluespot[1.3,-0.3];
    \bluespot[0.4,-0.4];
    \bluespot[0.2,-0.7];
  }

  \treesplitbox[0,0][(1.2, 0) -- ++ (0, -1.5)][3/6][3/6][2/4][2/4];
  \treesplitbox[2.5,0][(0.5, 0) -- ++ (0, -1.5)][1/3][2/3][4/7][3/7];
  \treesplitbox[5,0][(0, -0.6) -- ++ (\p1)][1/5][4/5][4/5][1/5];

\end{tikzpicture}

%%% Local Variables: 
%%% mode: latex
%%% TeX-master: "onlinerandomforest"
%%% End: 

